ISTA-Based Joint Dictionary Learning and Channel Estimation for XL-MIMO Systems

Channel estimation in extra-large multiple-input multiple-output systems is challenging due to near-field propagation, where the array response depends on both the angle and distance of the propagation paths. Existing near-field channel estimation methods typically rely either on fixed angle-distance grids, which suffer from grid mismatch effects, or on multi-stage refinement procedures with increased computational complexity. To address these limitations, this paper proposes the \textit{dictionary-learning iterative soft-thresholding algorithm (DL-ISTA)}, a method for joint near-field dictionary learning and channel estimation based on the iterative soft-thresholding algorithm. The proposed method jointly estimates the sparse channel coefficients and the continuous angle-distance parameters through alternating optimization, thereby avoiding discretization errors associated with fixed grids. To promote robust convergence, the angle-distance parameters are initialized using Sobol sequences, which provide uniform coverage of the parameter space. Numerical results show that DL-ISTA outperforms a baseline with comparable computational complexity and attains comparable or better accuracy than a substantially more complex benchmark.

==> pgfplots/results_txt/results_L2.txt <==
Var1,Var2,Var3,Var4,Var5,Var6
1,0.00034606011902833,0.00103541467486746,0.000316461885382585,0.00201040067464593,0.000258498534724777
2,0.000400906274808535,0.00142034882505849,0.000543046976313908,0.0020808091617283,0.000382148670645206
3,0.000466658515322439,0.00171909338774137,0.000750991100374424,0.00228029862027697,0.000513753917309642
4,0.000584716795702507,0.00199515308508255,0.000947230556467046,0.00250260262704874,0.000643913761306934
5,0.000729964024115129,0.00225988767248256,0.0011463565293796,0.00271203552048483,0.000778493233880501
6,0.000867360019542743,0.00252115615736682,0.00131308611909081,0.0029040399189685,0.000913824191877072
7,0.00099,0.00271773129029906,0.00151241604764419,0.00302551263936968,0.00102905342674692
8,0.00112,0.00295273658595372,0.00177916090281119,0.00318871940010907,0.00116126353777711
9,0.00124716573259373,0.00314520927013971,0.00200281270737824,0.00331565017107407,0.0012741241910488
10,0.00138079298100596,0.00332166023451235,0.0022749284968657,0.0034033623485242,0.00139881938004527


==> pgfplots/results_txt/results_M2.txt <==
Var1,Var2,Var3,Var4,Var5,Var6
64,0.00241049208027205,0.00503171202286372,0.00461360308095265,0.00423472700809321,0.00280139736954343
96,0.0017928267123509,0.00407633626136017,0.00327037888977216,0.00382258755226692,0.0020303380518249
128,0.00140618834160657,0.00347781980620754,0.00239311949246464,0.00352591876514143,0.00151237544015415
160,0.00115536094565693,0.00301719379883622,0.00184074751894057,0.00324376076598656,0.00122891790990165
192,0.000972391168431591,0.00270232179080772,0.00151738471963453,0.00302692676168928,0.00106076821794752
224,0.000830669527166518,0.00245670752030971,0.00129030656244376,0.00287230870787747,0.000904850795561445
256,0.000725142142129044,0.00226931400544364,0.00114000383286651,0.00271196983976495,0.000779693393024468


==> pgfplots/results_txt/results_N2.txt <==
Var1,Var2,Var3,Var4,Var5,Var6
5,0.00246302907588618,0.0072043030408337,0.00571308594292526,0.00826912521644406,0.00230434399960426
15,0.000924291957525185,0.00288860373487132,0.00151707686294944,0.00341586426688765,0.000963173494703568
25,0.000597056092942661,0.00188558234154716,0.000963553513909564,0.00227853716979514,0.000662090779993542
35,0.000438733491927021,0.00142242250966031,0.000701832030147166,0.00173051007267642,0.000517721167642265
45,0.000363526338249341,0.00116998194331697,0.000588490522935007,0.00144882691212685,0.000443516319515972
55,0.000308448422624413,0.000985478060726383,0.00051999813387859,0.00123563378562162,0.000387415123775718
65,0.000268095304938632,0.000870092020828074,0.000460404389848022,0.00110206032669242,0.000354776269917836
75,0.000236304919575043,0.000766776473401647,0.000406631424982172,0.000977673029015696,0.000321117899287903
85,0.000210376890045927,0.000682788948534163,0.000370687955467752,0.000880592705009037,0.000294200097702345
95,0.000193073909048673,0.00061675099796086,0.000349216937772165,0.000806201680042876,0.000276385063186941


==> pgfplots/results_txt/results_snr2.txt <==
Var1,Var2,Var3,Var4,Var5,Var6
-10,0.0490075656369632,0.108416573100727,0.057865423997083,0.132443395890152,0.0704791666188061
-5,0.0167930146514146,0.0412332346022701,0.0185390885875015,0.0495164801421078,0.0207583010748709
0,0.00576928746891247,0.0156037659347911,0.00843504597910343,0.0185835016217728,0.0057447367477283
5,0.002038473921838421,0.00589030169649128,0.00297337029876122,0.00700139837774718,0.00188141145044325
10,0.000712159842268435,0.00224741811142215,0.00112190387575903,0.00269044843245066,0.000770270657467113
15,0.000268900342597565,0.00087410813580043,0.000429456484203797,0.00104520967757315,0.00035272029185703
20,0.000108237849578036,0.000332610738268343,0.000194406457339612,0.000405627755753851,0.000185435649451191

